Analyzing the Generalizability of Deep Contextualized Language Representations For Text Classification

This study evaluates the robustness of two state-of-the-art deep contextual language representations, ELMo and DistilBERT, on supervised learning of binary protest news classification and sentiment analysis of product reviews. A "cross-context" setting is enabled using test sets that are distinct from the training data. Specifically, in the news classification task, the models are developed on local news from India and tested on the local news from China. In the sentiment analysis task, the models are trained on movie reviews and tested on customer reviews. This comparison is aimed at exploring the limits of the representative power of today's Natural Language Processing systems on the path to the systems that are generalizable to real-life scenarios. The models are fine-tuned and fed into a Feed-Forward Neural Network and a Bidirectional Long Short Term Memory network. Multinomial Naive Bayes and Linear Support Vector Machine are used as traditional baselines. The results show that, in binary text classification, DistilBERT is significantly better than ELMo on generalizing to the cross-context setting. ELMo is observed to be significantly more robust to the cross-context test data than both baselines. On the other hand, the baselines performed comparably well to ELMo when the training and test data are subsets of the same corpus (no cross-context). DistilBERT is also found to be 30% smaller and 83% faster than ELMo. The results suggest that DistilBERT can transfer generic semantic knowledge to other domains better than ELMo. DistilBERT is also favorable in incorporating into real-life systems for it requires a smaller computational training budget. When generalization is not the utmost preference and test domain is similar to the training domain, the traditional ML algorithms can still be considered as more economic alternatives to deep language representations.

==> README.txt <==
For installation instructions refer to the FBE web page
if you don't have an idea on how to use LaTeX.
(Hint: Frequently Seen Mistakes Section)


Quick tip: As of 2016 www.sharelatex.com is a very easy way
of importing the fbe_thesis_2016.zip file as a project and
start writing your thesis in LaTeX.



Or you can install MikTeX 2.9+ into your computer and use
TeXStudio, which is only a bit slower to start with but
extremely easy and efficient to use.

Usage of LaTeX is highly recommended as it formats many of
the thesis aspects without the need of consulting to the
"format for theses" handbook included in FBE web page (Format.pdf).



For special cases some of which are:


Sideway figures/tables

Punctuation rules in equations, figures, tables

Page limitation on abstract/ozet pages

List of symbols formatting

In text bullet list / list numbering rules

Figures / Tables spanning 2+ pages

When to use CAPITAL LETTERS

Printer guidelines



you should consult the "format for theses" handbook (Format.pdf) and follow the rules listed in it.


